Equivariant Flow Matching with Hybrid Probability Transport

The generation of 3D molecules requires simultaneously deciding the categorical features~(atom types) and continuous features~(atom coordinates). Deep generative models, especially Diffusion Models (DMs), have demonstrated effectiveness in generating feature-rich geometries. However, existing DMs typically suffer from unstable probability dynamics with inefficient sampling speed. In this paper, we introduce geometric flow matching, which enjoys the advantages of both equivariant modeling and stabilized probability dynamics. More specifically, we propose a hybrid probability path where the coordinates probability path is regularized by an equivariant optimal transport, and the information between different modalities is aligned. Experimentally, the proposed method could consistently achieve better performance on multiple molecule generation benchmarks with 4.75$\times$ speed up of sampling on average.

==> figures/dummy1.txt <==
a	b	c	d	e	f	g	h	i	j
0	0.83	0	0.98047105	0	0.9733606	0	0.9810823	0	0.97
0.0125	0.65014865	0.0125	0.97890582	0.0125	0.97058036	0.0125	0.97849446	0.052631579	0.84787252
0.025	0.62302589	0.025	0.97667053	0.025	0.96858138	0.025	0.97083424	0.105263158	0.70606785
0.0375	0.60846241	0.0375	0.97464888	0.0375	0.96618571	0.0375	0.9667891	0.157894737	0.57410721
0.05	0.60038299	0.05	0.97160923	0.05	0.96381322	0.05	0.96116648	0.210526316	0.4399053
0.0625	0.58845458	0.0625	0.97004286	0.0625	0.96141256	0.0625	0.96128089	0.263157895	0.42764974
0.075	0.57739051	0.075	0.96383832	0.075	0.95902172	0.075	0.95681479	0.315789474	0.33451487
0.0875	0.56150382	0.0875	0.9618315	0.0875	0.95615721	0.0875	0.95331494	0.368421053	0.27020001
0.1	0.54551307	0.1	0.96170918	0.1	0.95382178	0.1	0.94720044	0.421052632	0.21750081
0.1125	0.53993741	0.1125	0.95613999	0.1125	0.95067292	0.1125	0.93784085	0.473684211	0.16591039
0.125	0.53082403	0.125	0.95180673	0.125	0.94737287	0.125	0.92992621	0.526315789	0.10948453
0.1375	0.51764443	0.1375	0.95051253	0.1375	0.94448191	0.1375	0.92821694	0.578947368	0.08832326
0.15	0.51052236	0.15	0.94419629	0.15	0.94164638	0.15	0.9222038	0.631578947	0.07249211
0.1625	0.50169911	0.1625	0.93556179	0.1625	0.93976994	0.1625	0.91872686	0.684210526	0.06198805
0.175	0.49912088	0.175	0.92968403	0.175	0.9367157	0.175	0.91322968	0.736842105	0.003
0.1875	0.49171857	0.1875	0.92323404	0.1875	0.93548963	0.1875	0.90548066	0.789473684	0.003
0.2	0.4843051	0.2	0.91363545	0.2	0.93306664	0.2	0.89702352	0.842105263	0.03828954
0.2125	0.47546202	0.2125	0.90861568	0.2125	0.93074025	0.2125	0.88769593	0.894736842	0.05374876
0.225	0.48233375	0.225	0.90186984	0.225	0.9275268	0.225	0.88274598	0.947368421	0.01140536
0.2375	0.4809807	0.2375	0.89657067	0.2375	0.92432194	0.2375	0.87361394	1	0.01473697
0.25	0.47913697	0.25	0.89050127	0.25	0.92092157	0.25	0.86471195		
0.2625	0.47377994	0.2625	0.88213935	0.2625	0.91816647	0.2625	0.85541837		
0.275	0.46784164	0.275	0.87515265	0.275	0.91338551	0.275	0.85246782		
0.2875	0.45763592	0.2875	0.86327803	0.2875	0.90900132	0.2875	0.83759947		
0.3	0.4474391	0.3	0.84952799	0.3	0.90588745	0.3	0.83161504		
0.3125	0.45049449	0.3125	0.84277744	0.3125	0.90353191	0.3125	0.81881076		
0.325	0.446889	0.325	0.83790875	0.325	0.8997416	0.325	0.81773463		
0.3375	0.43363416	0.3375	0.83055119	0.3375	0.89684986	0.3375	0.80330244		
0.35	0.42725327	0.35	0.82339361	0.35	0.89396545	0.35	0.79157781		
0.3625	0.43169509	0.3625	0.81276461	0.3625	0.89161502	0.3625	0.78334411		
0.375	0.41660565	0.375	0.80545779	0.375	0.88933804	0.375	0.77574056		
0.3875	0.41516668	0.3875	0.78945111	0.3875	0.88475337	0.3875	0.75281397		
0.4	0.41123997	0.4	0.78042629	0.4	0.88186442	0.4	0.74811743		
0.4125	0.39433974	0.4125	0.77403345	0.4125	0.87880056	0.4125	0.73183233		
0.425	0.38903133	0.425	0.75368192	0.425	0.87747886	0.425	0.71767596		
0.4375	0.37897267	0.4375	0.74890466	0.4375	0.87334579	0.4375	0.70378362		
0.45	0.37887035	0.45	0.74250089	0.45	0.87006756	0.45	0.69465583		
0.4625	0.36661435	0.4625	0.72761008	0.4625	0.86698796	0.4625	0.68914477		
0.475	0.35937583	0.475	0.71825539	0.475	0.86378242	0.475	0.67062215		
0.4875	0.36099795	0.4875	0.70698617	0.4875	0.86227882	0.4875	0.65489961		
0.5	0.35566552	0.5	0.69116689	0.5	0.86048967	0.5	0.64120791		
0.5125	0.34111381	0.5125	0.6832881	0.5125	0.85600643	0.5125	0.629435		
0.525	0.34860034	0.525	0.66706922	0.525	0.85436719	0.525	0.62486928		
0.5375	0.35186823	0.5375	0.66823571	0.5375	0.85080276	0.5375	0.62887519		
0.55	0.35085587	0.55	0.66152669	0.55	0.84699041	0.55	0.62008988		
0.5625	0.32903142	0.5625	0.64382099	0.5625	0.84205475	0.5625	0.61238112		
0.575	0.31523512	0.575	0.6377687	0.575	0.83948239	0.575	0.5879993		
0.5875	0.3202157	0.5875	0.62465624	0.5875	0.83420767	0.5875	0.57891363		
0.6	0.30705452	0.6	0.60517589	0.6	0.83062289	0.6	0.56996285		
0.6125	0.28352112	0.6125	0.58418094	0.6125	0.82729996	0.6125	0.55138725		
0.625	0.27714014	0.625	0.56864967	0.625	0.82465071	0.625	0.53878348		
0.6375	0.26587134	0.6375	0.55897551	0.6375	0.82176079	0.6375	0.53937228		
0.65	0.24992628	0.65	0.54744982	0.65	0.82009793	0.65	0.51946259		
0.6625	0.24905737	0.6625	0.54247235	0.6625	0.81429547	0.6625	0.50637712		
0.675	0.24554388	0.675	0.53579297	0.675	0.81136108	0.675	0.49657947		
0.6875	0.25046509	0.6875	0.52989572	0.6875	0.80884478	0.6875	0.48720163		
0.7	0.25411873	0.7	0.51788564	0.7	0.80575941	0.7	0.48463941		
0.7125	0.25387138	0.7125	0.51827219	0.7125	0.80125089	0.7125	0.47238957		
0.725	0.25742707	0.725	0.52187124	0.725	0.79988782	0.725	0.46844602		
0.7375	0.25440136	0.7375	0.51846288	0.7375	0.79587186	0.7375	0.4612419		
0.75	0.24440632	0.75	0.50752505	0.75	0.79043688	0.75	0.46108268		
0.7625	0.25838225	0.7625	0.49424201	0.7625	0.78747882	0.7625	0.4482767		
0.775	0.24921565	0.775	0.48414631	0.775	0.78701126	0.775	0.42310055		
0.7875	0.24168674	0.7875	0.46619415	0.7875	0.78491548	0.7875	0.40616651		
0.8	0.23115142	0.8	0.46166527	0.8	0.78228529	0.8	0.37735111		
0.8125	0.23841773	0.8125	0.45167163	0.8125	0.78058254	0.8125	0.36706355		
0.825	0.24950435	0.825	0.4407337	0.825	0.77886084	0.825	0.36232244		
0.8375	0.24672694	0.8375	0.43008405	0.8375	0.7758806	0.8375	0.35565859		
0.85	0.25518077	0.85	0.43275009	0.85	0.77365048	0.85	0.34530669		
0.8625	0.26023664	0.8625	0.43825667	0.8625	0.77123431	0.8625	0.34283702		
0.875	0.26958915	0.875	0.43309596	0.875	0.76806177	0.875	0.33242548		
0.8875	0.26607883	0.8875	0.42486284	0.8875	0.76543739	0.8875	0.32925108		
0.9	0.27898426	0.9	0.422121	0.9	0.75920625	0.9	0.31584258		
0.9125	0.28819927	0.9125	0.39807432	0.9125	0.75611696	0.9125	0.31314555		
0.925	0.29212402	0.925	0.38797575	0.925	0.74912386	0.925	0.31263671		
0.9375	0.28627475	0.9375	0.3793422	0.9375	0.74474356	0.9375	0.30332559		
0.95	0.28761092	0.95	0.37133369	0.95	0.73987912	0.95	0.29300558		
0.9625	0.28922751	0.9625	0.34887823	0.9625	0.73724151	0.9625	0.28587035		
0.975	0.27584638	0.975	0.32401808	0.975	0.72935869	0.975	0.27236026		
0.9875	0.27604545	0.9875	0.30113052	0.9875	0.7260704	0.9875	0.27583528		
1	0.27347047	1	0.30021392	1	0.72234159	1	0.25917179		

==> figures/nfe_ablation.txt <==
Euler_NFE	Euler_MS	Mpoint_NFE	Mpoint_MS	RK4	RK4
50	0.828	50	0.831	48	0
100	0.866	100	0.868	100	0
150	0.867	150	0.879	148	0
200	0.861	200	0.87	200	0.001
250	0.87	250	0.871	248	0.021
300	0.879	300	0.886	300	0.139
350	0.884	350	0.882	348	0.336
400	0.889	400	0.878	400	0.52
450	0.878	450	0.864	448	0.62
500	0.886	500	0.856	500	0.705
550	0.876	550	0.864	548	0.802
600	0.872	600	0.878	600	0.817
650	0.885	650	0.892	648	0.853
700	0.888	700	0.879	700	0.841
750	0.879	750	0.858	748	0.869
800	0.858	800	0.887	800	0.88
850	0.864	850	0.89	848	0.878
900	0.885	900	0.88	900	0.891
950	0.872	950	0.86	948	0.876
1000	0.896	1000	0.869	1000	0.896
